Strong Coupling Lattice QCD in the Continuous Time Limit

We present results for lattice QCD with staggered fermions in the limit of infinite gauge coupling, obtained from a worm-type Monte Carlo algorithm on a discrete spatial lattice but with continuous Euclidean time. This is obtained by sending both the anisotropy parameter $\xi=a_\sigma/a_\tau$ and the number of time-slices $N_\tau$ to infinity, keeping the ratio $aT=\xi/N\tau$ fixed. The obvious gain is that no continuum extrapolation $N_\tau \rightarrow \infty$ has to be carried out. Moreover, the algorithm is faster and the sign problem disappears. We derive the continuous time partition function and the corresponding Hamiltonian formulation. We compare our computations with those on discrete lattices and study both zero and finite temperature properties of lattice QCD in this regime.

==> workflow.txt <==
::::::::::::::
make_fig01/fig01.sh
::::::::::::::
#!/bin/bash

# DimerChainMesonState.pdf was produced from DimerChainMesonState.? (open office draw ?)

cp ../marc/dimerChainMesonStates.pdf fig01_DimerChainMesonStates.pdf
cp fig01_DimerChainMesonStates.pdf ..
::::::::::::::
make_fig02/fig02.sh
::::::::::::::
#!/bin/bash

# performace.plt runs on
# - CT_mq_0.000_mu_0.000_beta_0.000.result
# - Nt_??_mq_0.000_mu_0.000_beta_0.000.result, ??=04, 08, 16, 32 64
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/WORK/Projects/Marc/mdpct_dimer/SU3/04x04x04/
#             and /home/wunger/WORK/Projects/Marc/mdp0i/SU3/04x04x04x??/
# produced with  mdpct_timing.aria and mdp4d_timing.aria in /home/wunger/Projects/Marc (copy here)

gnuplot performance.plt
epstopdf performance.eps fig02_performance.pdf
cp fig02_performance.pdf ..
::::::::::::::
make_fig03/fig03.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig04/fig04.sh
::::::::::::::
#!/bin/bash

# absoprtionemission.pdf was produced from absorptionemission.odg (open office draw)

cp absorptionemission.pdf fig04_AbsorptionEmission.pdf 
cp fig04_AbsorptionEmission.pdf ..
::::::::::::::
make_fig05/fig05.sh
::::::::::::::
#!/bin/bash

# histogramPolymer.plt runs on
# - data files ?
# files where produced with ariadne, Version ??
# raw data are in ??
# produced with ??.aria  /home/?? (copy not here)

#gnuplot histogramPolymer.plt
#epstopdf suppression.eps fig05_histogramPolymer.pdf
cp ../marc/TaylorExp/histogramPolymer.pdf fig05_HistogramPolymer.pdf
cp fig05_HistogramPolymer.pdf ..
::::::::::::::
make_fig06/fig06.sh
::::::::::::::
#!/bin/bash

# histogramPolymer.plt runs on
# - data files ?
# files where produced with ariadne, Version ??
# raw data are in ??
# produced with ??.aria  /home/?? (copy not here)

#gnuplot histogramPolymer.plt
#epstopdf suppression.eps fig05_histogramPolymer.pdf
pdftk ../marc/Observables/chiralSuscep_Dt_varNT_divByNt_Log_SU3.pdf cat 3 output fig06_ChiralSusceptibilityDTCT.pdf
cp fig06_ChiralSusceptibilityDTCT.pdf ..
::::::::::::::
make_fig07/fig07.sh
::::::::::::::
#!/bin/bash

# poisson.plt runs on
# - aT_0.?00_amu_0.000.jackHisto_VCorr , ?=1,2,..9
# files where produced with ariadne, Version 1.40,  Release Date: 15 Jan, 2019
# raw data are in /home/wunger/WORK/test/mdpct_poisson/SU3/04x04x04/
# produced with  mdpct_poisson.aria in /home/wunger/WORK/test (copy here)

gnuplot poisson.plt
epstopdf poisson0.eps fig07_PoissonDistributions.pdf
cp fig07_PoissonDistributions.pdf ..
::::::::::::::
make_fig08/fig08.sh
::::::::::::::
#!/bin/bash

# fitKappaSU3.plt runs on
# - data files ?
# files where produced with ariadne, Version ??
# raw data are in ??
# produced with ??.aria  /home/?? (copy not here)

#gnuplot fitKappaSU3.plt
#epstopdf fitKappaSU3.eps fig05_fitKappaSU3.pdf
cp ../marc/Observables/fitKappaSU3_L16.pdf fig08_FitKappaSU3.pdf
cp fig08_FitKappaSU3.pdf ..
::::::::::::::
make_fig09/fig09.sh
::::::::::::::
#!/bin/bash

# kappaVolumeExtap.plt runs on
# - data files ?
# files where produced with ariadne, Version ??
# raw data are in ??
# produced with ??.aria  /home/?? (copy not here)

#gnuplot kappaVoumeExtrap.plt
#epstopdf fitKappaVolumeExtrap.eps fig05_KappaVolumeExtrapolation.pdf
cp ../marc/Observables/fitKappaVolumeExtrap.pdf fig09_KappaVolumeExtrapolation.pdf
cp fig09_KappaVolumeExtrapolation.pdf ..
::::::::::::::
make_fig10/fig10.sh
::::::::::::::
#!/bin/bash

# chiralCondensate.plt runs on
# - data files ?
# files where produced with ariadne, Version ??
# raw data are in ??
# produced with ??.aria  /home/?? (copy not here)

#gnuplot chiralCondensate.plt
#epstopdf chiralCondensate.eps fig10_chiralCondensate.pdf
cp ../marc/Observables/chiralCondensate.pdf fig10_chiralCondensate.pdf
cp fig10_chiralCondensate.pdf ..
::::::::::::::
make_fig11/fig11.sh
::::::::::::::
#!/bin/bash

# baryonmass.plt runs on
# - xi_L8_SU3.dat
# - snakeResultSU3_08.dat
# - *.result files (from the corresponding subdirectories)
# files where produced with ariadne, Version 1.70,  Release Date: 5 Jan, 2020
# raw data are in /home/wunger/Projects/Marc/baryonmass
# produced with and mdp4d_baryon.aria mdpct_baryon.aria  /home/wunger/Projects/Marc/baryonmass (copy here)

gnuplot baryonmass.plt
epstopdf baryonmass.eps fig11_baryonmass.pdf
cp fig11_baryonmass.pdf ..
::::::::::::::
make_fig12/fig12.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig13/fig13.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig14/fig14.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig15/fig15.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig16/fig16.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig17/fig17.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig18/fig18.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig19/fig19.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig20/fig20.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig21/fig21.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig22/fig22.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig23/fig23.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig24/fig24.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig25/fig25.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig26/fig26.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig27/fig27.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig28/fig28.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig29/fig29.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..
::::::::::::::
make_fig30/fig30.sh
::::::::::::::
#!/bin/bash

# suppression.plt runs on
# - suppression?.dat, ?=0,1,2,7,8
# - amu_0.000.result
# files where produced with ariadne, Version 1.60,  Release Date: 22 Oct, 2019
# raw data are in /home/wunger/Projects/Marc/mdpct_dimer/SU3
#             and /home/wunger/Projects/Marc/mdp_P?/SU3/04x04x04x??
# produced with  mdpct_timing.aria and mdp4d_timing.aria and suppression.sh in /home/wunger/Projects/Marc/ (copy here)

gnuplot suppression.plt
epstopdf suppression.eps fig03_suppression.pdf
cp fig03_suppression.pdf ..

